Detecting algorithmic bias in medical-AI models using trees

With the growing prevalence of machine learning and artificial intelligence-based medical decision support systems, it is equally important to ensure that these systems provide patient outcomes in a fair and equitable fashion. This paper presents an innovative framework for detecting areas of algorithmic bias in medical-AI decision support systems. Our approach efficiently identifies potential biases in medical-AI models, specifically in the context of sepsis prediction, by employing the Classification and Regression Trees (CART) algorithm with conformity scores. We verify our methodology by conducting a series of synthetic data experiments, showcasing its ability to estimate areas of bias in controlled settings precisely. The effectiveness of the concept is further validated by experiments using electronic medical records from Grady Memorial Hospital in Atlanta, Georgia. These tests demonstrate the practical implementation of our strategy in a clinical environment, where it can function as a vital instrument for guaranteeing fairness and equity in AI-based medical decisions.

==> images/graph_0.pgf <==
% This file was created with tikzplotlib v0.9.12.
\begin{tikzpicture}

\begin{axis}[
tick align=outside,
tick pos=left,
title={Prediction Algorithm Performance},
x grid style={white!69.0196078431373!black},
xlabel={\(\displaystyle x_0\)},
xmin=-0.450121003262189, xmax=10.4855458308663,
xtick style={color=black},
y grid style={white!69.0196078431373!black},
ylabel={\(\displaystyle x_1\)},
ymin=-0.375181158135526, ymax=10.3928452183529,
ytick style={color=black}
]
\addplot [draw=black, fill=green!50!black, mark=*, only marks, opacity=0.5]
table{%
x  y
5.48813503927325 3.11795881994103
7.15189366372419 6.96343488815459
6.02763376071644 3.77751839292481
5.44883182996897 1.79603677559635
4.23654799338905 0.246787283913312
6.45894113066656 0.672496314632486
4.37587211262692 6.79392773498567
8.9177300078208 4.53696844556045
9.63662760501029 5.36579211108722
3.83441518825778 8.96671293040342
7.91725038082665 9.90338947396704
5.28894919752904 2.16896984398474
5.68044561093932 6.63078203100101
9.25596638292661 2.63322376737151
0.710360581978869 0.206509994657287
0.871292997015407 7.58378653836141
0.202183974403257 3.20017150822468
8.32619845547938 3.83463894171898
7.7815675094985 5.88317113553606
8.70012148246819 8.3104845523619
9.78618342232764 6.28981843591149
7.99158564216724 8.72650655447395
4.61479362252932 2.73542034815636
7.80529176286455 7.98046833912564
1.18274425868933 1.85635944305952
6.39921021327524 9.52791656971945
1.43353287409046 6.87488276387815
9.44668917049584 2.15507677113558
5.21848321750072 9.47370590488924
4.14661939990524 7.30855806770158
2.64555612104627 2.53941642595026
7.74233689434217 2.13311977367482
4.56150332216549 5.18200713930663
5.68433948868648 0.256627180545316
0.187898004363551 2.07470075441109
6.17635497075877 4.24685468751506
6.12095722722421 3.74169980334226
6.16933996874757 4.63575424364811
9.43748078514624 2.77628706294732
6.81820299103483 5.86784346458169
3.59507900573786 8.63855605923231
4.37031953799341 1.17531855962033
6.97631195927265 5.17379107154114
0.602254716292698 1.32068106345153
6.66766715445668 7.16859681192594
6.70637869618159 3.96059702807294
2.10382561073841 5.65421311858509
1.28926297654853 1.83279836214079
3.15428350924184 1.44847759343377
3.63710770942623 4.88056280648955
5.7019677041788 3.55612737849956
4.3860151346232 9.40431945252813
9.88373838059226 7.65325253806965
1.02044810748028 7.48663619850547
2.08876756094835 9.03719739745933
1.61309517884996 0.834224354420185
6.53108325465398 5.52192469922407
2.53291602539782 5.84476068955769
4.66310772856306 9.61936378547229
2.44425592001603 2.92147526792549
1.5896958364552 2.40828779915447
1.10375141164305 1.00293942265498
6.56329589465273 0.164296295914742
1.38182951348614 9.2952931679219
1.96582361680053 6.6991654659091
3.68725170660964 7.85152912023138
8.20993229847935 2.81730105753949
0.971012757930613 5.86410166186327
8.37944907498804 0.639552661209811
0.960984078939631 4.85627595934623
9.76459465013396 9.77495139744447
4.68651201647702 8.76505245316591
9.76761088190337 3.38158951836846
6.04845519745046 9.61570154541499
7.39263579398302 2.31701626471204
0.391877922543207 9.49318822415681
2.8280696257641 9.41377704706499
1.20196561213169 7.99202587352392
2.96140197522145 6.30447936866791
1.18727718954244 8.74287966624947
3.17983179393976 2.93020284507797
4.1426299451467 8.48943555312918
0.641474963487844 6.17876691917524
6.9247211937002 0.132368577588995
5.66601454206575 3.4723351793222
2.65389490939445 1.48140860948165
5.232480534667 9.81829389818253
0.939405107584417 4.78370307039988
5.75946495556179 4.97391365498663
9.29296197576214 6.39472516398724
3.18568952451324 3.68584606129617
6.67410379963682 1.36900271685599
1.31797862404392 8.22117733194245
7.16327204118565 1.89847911902758
2.89406092947201 5.11318982546456
1.83191362007117 2.24317028974739
5.86512934810083 0.97844484494034
0.201075461874936 8.62191517421683
8.28940029217363 9.7291948902313
0.0469547619254707 9.60834658063
6.7781653679623 9.06555499221179
2.70007973192165 7.74047332698639
7.35194022122595 3.33145152028642
9.62188545117438 0.811013899879968
2.48753143519958 4.07241171413807
5.76157334417837 2.32234142170943
5.92041931271839 1.32487634757983
5.72251905790873 0.534271817868253
2.23081632640618 7.25594364210579
9.52749011516985 0.11427458625031
4.47125378617627 7.70580748502776
8.46408672471128 1.46946645400375
6.99479275317504 0.795220825867557
2.97436950855134 0.896030342386054
8.13797819702477 6.72047807353914
3.96505740846985 2.45367209852845
8.81103197111162 4.20539466680098
5.81272872635859 5.57368791323917
8.81735361854853 8.60551173828794
6.92531590077766 7.27044262711328
7.25254279819641 2.70327905238715
5.01324381926702 1.31482799291128
9.56083634723224 0.553743204211979
6.43990199229637 3.01598634480942
4.2385504855818 2.62118149239678
6.06393214127924 4.5614056680048
0.191931983093335 6.8328133554768
3.01574816674549 6.95625445638857
6.60173537492685 2.83518846582167
2.90077607210444 3.79926955900121
6.18015428998842 1.81150961736903
4.28768700945766 7.88545512306519
1.3547406422245 0.568480764332403
2.98282325956031 6.96997241724987
5.69964910701265 7.78695395941103
5.90872761248173 7.77407561848753
5.74325248849579 2.59422564345355
6.53200819857134 3.73813137932561
6.52103270001689 5.87599635196389
4.31418435433974 2.72821902424467
8.96546595851063 3.70852799217889
3.67561870047897 1.9705428018564
4.35864925265627 4.59855883756007
8.91923355015672 0.446123012541141
8.06193989046086 7.99795884570618
7.03888583540366 0.769564469866327
1.00226887312301 5.18835148831526
9.19482613744674 3.06810099545196
7.14241299549111 5.77542948831375
9.98847006567867 9.59433340833425
1.49448304657994 6.45570244456004
8.68126057368214 0.353624357554909
1.62492934676375 4.30402439508061
6.15559564283844 5.1001685231825
1.23819982849442 5.36177494703452
8.48008229322234 6.81392510603838
8.07318958725011 2.77596097731766
5.69100738614593 1.2886056546632
4.07183297226 3.92675676547094
0.69166995455138 9.56405722795949
6.97428773144564 1.87130891750845
4.53542682678069 9.03983954928237
7.22055599470348 5.43805950077326
8.66382325928629 4.56911421645766
9.75521505002886 8.8204141022989
8.55803342392611 4.58603961768586
0.11714084185002 7.24167636611543
3.59978064478364 3.99025321703102
7.29990562424058 9.04044392900958
1.71629677261441 6.90025020191227
5.21036606204129 6.99622054250517
0.543379883392536 3.27720401557119
1.999965248964 7.56778642736889
0.18521794460614 6.36061055447141
7.93697703357421 2.4002027337971
2.2392468806038 1.60538822485256
3.45351680696903 7.96391474517332
9.28081293465591 9.59166603035223
7.04414401923533 4.58138827260043
0.318389295313078 5.90984165323685
1.64694156497913 8.57722644193555
6.21478401499763 4.57223453353857
5.77228588604168 9.51874476832736
2.37892821374509 5.75751162044872
9.34213997924794 8.20767120701315
6.13965955965896 9.08843718412738
5.35632803024958 8.15523818768569
5.89909976354571 1.59414463448956
7.3012202951677 6.288984390617
3.11944995479602 3.98434258619677
3.98221062216092 0.627129520233457
2.09843748975122 4.24032251889842
1.86193005880336 2.58684066889408
9.44372389983934 8.49038308428511
7.39550795049288 0.333046265466962
4.90458808617567 9.58982721863473
2.27414627973323 3.5536884847193
2.54356481770393 3.56706890402543
0.580291603238756 0.163285026837079
4.34416625558121 1.85232325236184
};
\addplot [draw=blue, fill=blue, mark=*, only marks, opacity=0.5]
table{%
x  y
5.48813503927325 3.11795881994103
7.15189366372419 6.96343488815459
6.02763376071644 3.77751839292481
8.9177300078208 4.53696844556045
5.68044561093932 6.63078203100101
8.32619845547938 3.83463894171898
7.7815675094985 5.88317113553606
7.80529176286455 7.98046833912564
6.17635497075877 4.24685468751506
6.12095722722421 3.74169980334226
6.16933996874757 4.63575424364811
6.81820299103483 5.86784346458169
6.97631195927265 5.17379107154114
6.66766715445668 7.16859681192594
6.70637869618159 3.96059702807294
5.7019677041788 3.55612737849956
6.53108325465398 5.52192469922407
5.66601454206575 3.4723351793222
5.75946495556179 4.97391365498663
7.35194022122595 3.33145152028642
8.13797819702477 6.72047807353914
8.81103197111162 4.20539466680098
5.81272872635859 5.57368791323917
6.92531590077766 7.27044262711328
6.43990199229637 3.01598634480942
6.06393214127924 4.5614056680048
5.69964910701265 7.78695395941103
5.90872761248173 7.77407561848753
6.53200819857134 3.73813137932561
6.52103270001689 5.87599635196389
8.96546595851063 3.70852799217889
8.06193989046086 7.99795884570618
7.14241299549111 5.77542948831375
6.15559564283844 5.1001685231825
8.48008229322234 6.81392510603838
7.22055599470348 5.43805950077326
8.66382325928629 4.56911421645766
8.55803342392611 4.58603961768586
5.21036606204129 6.99622054250517
7.04414401923533 4.58138827260043
6.21478401499763 4.57223453353857
7.3012202951677 6.288984390617
};
\path [draw=black, dash pattern=on 3.7pt off 1.6pt]
(axis cs:5,3)
--(axis cs:9,3);

\path [draw=black, dash pattern=on 3.7pt off 1.6pt]
(axis cs:5,8)
--(axis cs:9,8);

\path [draw=black, dash pattern=on 3.7pt off 1.6pt]
(axis cs:5,3)
--(axis cs:5,8);

\path [draw=black, dash pattern=on 3.7pt off 1.6pt]
(axis cs:9,3)
--(axis cs:9,8);

\end{axis}

\end{tikzpicture}

